Training CNNs with Low-Rank Filters for Efficient Image Classification

We propose a new method for creating computationally efficient convolutional neural networks (CNNs) by using low-rank representations of convolutional filters. Rather than approximating filters in previously-trained networks with more efficient versions, we learn a set of small basis filters from scratch; during training, the network learns to combine these basis filters into more complex filters that are discriminative for image classification. To train such networks, a novel weight initialization scheme is used. This allows effective initialization of connection weights in convolutional layers composed of groups of differently-shaped filters. We validate our approach by applying it to several existing CNN architectures and training these networks from scratch using the CIFAR, ILSVRC and MIT Places datasets. Our results show similar or higher accuracy than conventional CNNs with much less compute. Applying our method to an improved version of VGG-11 network using global max-pooling, we achieve comparable validation accuracy using 41% less compute and only 24% of the original VGG-11 model parameters; another variant of our method gives a 1 percentage point increase in accuracy over our improved VGG-11 model, giving a top-5 center-crop validation accuracy of 89.7% while reducing computation by 16% relative to the original VGG-11 model. Applying our method to the GoogLeNet architecture for ILSVRC, we achieved comparable accuracy with 26% less compute and 41% fewer model parameters. Applying our method to a near state-of-the-art network for CIFAR, we achieved comparable accuracy with 46% less compute and 55% fewer parameters.

==> data/bigpicture.csv <==
Network, Stride, Real Name, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc.
vgg-11, 1, vgg-11, 7609101992, 132863336, 0.649, 0.8617
googlenet, 2, GoogLeNet, 1591056680, 13378280, 0.676539, 0.882521


==> data/bigpicture_aug.csv <==
Network, Stride, Real Name, Multiply-Acc., Test Multiply-Acc.,Param., Top-1 Acc., Top-5 Acc.
msra-c, 2, MSRA-C, 53463151688, 1.07174422704e11, 330603368, 0.7841, 0.9429
msra-b, 2, MSRA-B, 23219921480, 46541685936, 183327080, 0.7715, 0.9373
msra-a, 2, MSRA-A, 19058122056, 38201309872, 178017384, 0.7703, 0.9349
vgg-19, 1, VGG-E, 19632077160, 39300854544, 143667240, 0.727, 0.91
vgg-16 (D), 1, VGG-D, 15470277736, 30968867088, 138357544, 0.73, 0.912
vgg-16 (C), 1, VGG-C, 11770901608, 23570114832, 133638952, 0.719, 0.906
vgg-13, 1, VGG-B, 11308478312, 22636879632, 133047848, 0.713, 0.901
vgg-11, 1, VGG-A, 7609101992, 15236554128, 132863336, 0.703, 0.895
googlenet 10x, 2, GoogLeNet, 1591056680, 15910566800, 13378280, , 0.9085
googlenet 144x, 2, GoogLeNet, 1591056680, 229112161920, 13378280, , 0.9211


==> data/bigpicture_ours.csv <==
Network, Stride, Real Name, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc.
vgg-gmp-lr-join-wfull, 1, msrc-vgg-11-ns-inv-sf-ninjoinlayer-fixed, 6336823656, 37184712, 0.704181, 0.897385
vgg-gmp-lr-64, 1, msrc-vgg-11-ns-inv-sf-full-latelr, 3136795304, 31298792, 0.693059, 0.889326
vgg-gmp-lr-lde, 2, msrc-vgg-11-ns-inv-sf-conv5-512-lde-conv1-3-stride2, 1024052248, 26444584, 0.66694, 0.875402
googlenet-lr, 2, msrc-googlenet-sf, 1178239528, 3503664, 0.6725, 0.8795


==> data/cifarma.csv <==
Network, Real Name, Multiply-Acc., Param., Accuracy
NiN, nin_cifar10_mirror_crop, 192859658, 966986, 0.9188
nin-c3, nin_cifar10_mirror_crop_conv1_3_conv2_2x3, 143093450, 773642, 0.9186
nin-c3-lr, nin_cifar10_mirror_crop_sf_conv1_3_conv2_2x3, 104261834, 438410, 0.9178


==> data/googlenetma.csv <==
Network, Real Name, Multiply-Acc., Test Param., Top-1 Acc., Top-5 Acc.
GoogLeNet, GoogLeNet, 1591056680, 5973552, 0.676539, 0.882521
lr, msrc-googlenet-sf, 1178239528, 3503664, 0.6725, 0.87956
lr-conv1, msrc-googlenet-sf-conv1sf, 837542440, 3421872, 0.659399, 0.869622


==> data/matimings.csv <==
Layer,Multiply-Accumulate,CPU Timing,GPU Timing
conv1x-1,14450720,246.796,2.23236
conv1y-1,14450720,226.556,2.40084
conv2x-1,154140736,405.571,5.00335
conv2y-1,154140736,391.405,5.03712
conv3x-1,154140800,372.118,2.97627
conv3y-1,154140800,370.416,2.94681
conv3x-2,308281472,703.914,5.39157
conv3y-2,308281472,695.44,5.38063
conv4x-1,154140928,323.306,2.54944
conv4y-1,154140928,318.538,2.46492
conv4x-2,308281600,623.613,5.06901
conv4y-2,308281600,614.931,4.45124
conv5x-1,77070592,156.019,1.73743
conv5y-1,77070592,153.994,1.72896
conv5x-2,77070592,159.563,1.73447
conv5y-2,77070592,161.303,1.74136


==> data/mitma.csv <==
Network, Stride, Real Name, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc.
gmp,2, vgg-11-gmp,1877109674,32200040,0.526,0.83
gmp-sf,2, msrc-vgg-11-seqsf-conv1-stride2,1656614490,130321320,0.517,0.824
gmp-lr-join,2, msrc-vgg-11-ns-inv-sf-full-ninjoinlayer-conv5-512,963505754,27257768,0.512,0.821
gmp-lr,2, msrc-vgg-11-ns-inv-sf-all-conv5-512-32,629533610,26054888,0.52,0.825


==> data/vggma.csv <==
Network, Stride, Real Name, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc.
vgg-11, 1, vgg-11, 7609101992, 132863336, 0.649, 0.8617
gmp, 1, vgg-11-gmp, 7508438696, 32200040, 0.685, 0.887
gmp-sf, 1, msrc-vgg-11-seqsf-gmp, 6525794664, 29658024, 0.672539, 0.878822
gmp-lr-join-wfull, 1, msrc-vgg-11-ns-inv-sf-ninjoinlayer-fixed, 6336823656, 37184712, 0.704181, 0.897385
gmp-lr-join, 1, msrc-vgg-11-ns-inv-sf-full-ninjoinlayer-conv5-512, 3854023016, 27257768, 0.674619, 0.880108
gmp-lr-2x, 1, msrc-vgg-11-ns-inv-sf-full-latelr, 3136795304, 31298792, 0.693059, 0.889326
gmp-lr, 1, msrc-vgg-11-ns-inv-sf-all-conv5-512-32, 2518134440, 26054888, 0.67608, 0.880346
gmp-lr-lde, 2, msrc-vgg-11-ns-inv-sf-conv5-512-lde-conv1-3-stride2, 1024052248, 26444584, 0.66694, 0.875402


==> data/vggmaplot.csv <==
Network, Stride, Real Name, Multiply-Acc., Param., Top-1 Acc., Top-5 Acc.
GoogLeNet, 2, GoogLeNet, 1591056680, 13378280, 0.687, 0.889
AlexNet, 4, AlexNet, 724417384, 60965224, 0.57258, 0.802
NiN, 2, NiN, 1100194056, 7595176, 0.56339, 0.794081
vgg-11, 1, vgg-11, 7609101992, 132863336, 0.649, 0.8617
vgg-11-gmp, 1, vgg-11-gmp, 7508438696, 32200040, 0.685, 0.887
vgg-11-gmp, 2, msrc-vgg-11-ns-inv-stride2, 1894346408, 32200040, 0.658979, 0.868541
gmp-sf, 1, msrc-vgg-11-seqsf, 6626457960, 130321320, 0.652159, 0.865542
gmp-lr-wfull, 1, msrc-vgg-11-ns-inv-sf-ninjoinlayer-fixed, 6336823656, 37184712, 0.704181, 0.897385
gmp-lr-join, 1, msrc-vgg-11-ns-inv-sf-full-ninjoinlayer-conv5-512, 3854023016, 27257768, 0.674619, 0.880108
gmp-lr-64, 1, msrc-vgg-11-ns-inv-sf-full-latelr, 3136795304, 31298792, 0.693059, 0.889326
gmp-lr, 1, msrc-vgg-11-ns-inv-sf-all-conv5-512-32, 2518134440, 26054888, 0.67608, 0.880346
gmp-lr-lde, 2, msrc-vgg-11-ns-inv-sf-conv5-512-lde-conv1-3-stride2, 1024052248, 26444584, 0.66694, 0.875402
googlenet-lr-join, 2, msrc-googlenet-sf-join, 1334165544, 4228144, 0.56714, 0.810815
googlenet-lr, 2, msrc-googlenet-sf, 1178239528, 3503664, 0.6725, 0.87956
googlenet-lr-join-conv1sf, 2, msrc-googlenet-sf-join-conv1sf, 1164620072, 4187568, 0.65352, 0.865988
googlenet-lr-conv1sf, 2, msrc-googlenet-sf-conv1sf, 837542440, 3421872, 0.659399, 0.869622

